Combining Inductive and Deductive Reasoning for Query Answering over Incomplete Knowledge Graphs

Current methods for embedding-based query answering over incomplete Knowledge Graphs (KGs) only focus on inductive reasoning, i.e., predicting answers by learning patterns from the data, and lack the complementary ability to do deductive reasoning, which requires the application of domain knowledge to infer further information. To address this shortcoming, we investigate the problem of incorporating ontologies into embedding-based query answering models by defining the task of embedding-based ontology-mediated query answering. We propose various integration strategies into prominent representatives of embedding models that involve (1) different ontology-driven data augmentation techniques and (2) adaptation of the loss function to enforce the ontology axioms. We design novel benchmarks for the considered task based on the LUBM and the NELL KGs and evaluate our methods on them. The achieved improvements in the setting that requires both inductive and deductive reasoning are from 20% to 55% in HITS@3.

==> cqd_asr_data_lubm.csv <==
setup queries performance
plain 110000 0.56
gen 117124 0.628
spe 117780 0.639
onto 116893 0.664


==> cqd_asr_data_nell.csv <==
setup queries performance
plain 107982 0.592
gen 174310 0.787
spe 174310 0.784
onto 114614 0.77


==> cqd_data_lubm.csv <==
setup queries performance
plain 110000 0.179
gen 117124 0.408
spe 117780 0.414
onto 116893 0.723


==> cqd_data_nell.csv <==
setup queries performance
plain 107982 0.555
gen 174310 0.809
spe 174310 0.808
onto 114614 0.545


==> o2b_data_lubm.csv <==
setup queries performance
plain 550000 0.245
gen 794452 0.447
spe 947926 0.447
onto 1320883 0.707


==> o2b_data_nell.csv <==
setup queries performance
plain 539910 0.596
gen 2776619 0.652
spe 2839074 0.651
onto 3081736 0.655


==> q2b_data_lubm.csv <==
setup queries performance
plain 550000 0.218
gen 794452 0.458
spe 947926 0.456
onto 1320883 0.687


==> q2b_data_nell.csv <==
setup queries performance
plain 539910 0.458
gen 2776619 0.642
spe 2839074 0.641
onto 3081736 0.636

